Improving Presentation Attack Detection for ID Cards on Remote Verification Systems

In this paper, an updated two-stage, end-to-end Presentation Attack Detection method for remote biometric verification systems of ID cards, based on MobileNetV2, is presented. Several presentation attack species such as printed, display, composite (based on cropped and spliced areas), plastic (PVC), and synthetic ID card images using different capture sources are used. This proposal was developed using a database consisting of 190.000 real case Chilean ID card images with the support of a third-party company. Also, a new framework called PyPAD, used to estimate multi-class metrics compliant with the ISO/IEC 30107-3 standard was developed, and will be made available for research purposes. Our method is trained on two convolutional neural networks separately, reaching BPCER\textsubscript{100} scores on ID cards attacks of 1.69\% and 2.36\% respectively. The two-stage method using both models together can reach a BPCER\textsubscript{100} score of 0.92\%.

==> img/border/report.txt <==
        Bona Fide label: digital (1)
            Threshold t: 0.9843900000000001
--------------------------------------------
           Max EER PAIS: 0: border
                 EER[0]: 1.2689%
       EER threshold[0]: 0.9523
--------------------------------------------
   BPCER10(APCER=10.0%): 0.0143%, 0.0000
   BPCER20(APCER=5.00%): 0.0855%, 0.0030
   BPCER50(APCER=2.00%): 0.5845%, 0.5649
  BPCER100(APCER=1.00%): 1.6823%, 0.9844
  BPCER200(APCER=0.50%): 9.3532%, 0.9999
  BPCER500(APCER=0.20%): 24.3468%, 1.0000
 BPCER1000(APCER=0.10%): 30.7458%, 1.0000
BPCER10000(APCER=0.01%): 30.7458%, 1.0000
      BPCERze(APCER=0%): 74.6507%, 1.0
--------------------------------------------
                ACER(t): 1.3387%
      APCER(t)[border ]: 0.9950%
      APCER(t)[synthetic]: 0.0000%
               BPCER(t): 1.6823%
                 EER[0]: 1.2689%
       EER threshold[0]: 0.9523


==> img/source/report.txt <==
        Bona Fide label: digital (0)
            Threshold t: 0.275475
--------------------------------------------
           Max EER PAIS: 3: screen
                 EER[3]: 1.5683%
       EER threshold[3]: 0.1054
--------------------------------------------
   BPCER10(APCER=10.0%): 0.2139%, 0.0002
   BPCER20(APCER=5.00%): 0.4135%, 0.0033
   BPCER50(APCER=2.00%): 1.2119%, 0.0506
  BPCER100(APCER=1.00%): 2.3667%, 0.2755
  BPCER200(APCER=0.50%): 4.0776%, 0.6657
  BPCER500(APCER=0.20%): 6.3302%, 0.9022
 BPCER1000(APCER=0.10%): 9.9230%, 0.9785
BPCER10000(APCER=0.01%): 13.9863%, 0.9937
      BPCERze(APCER=0%): 78.7710%, 1.0
--------------------------------------------
                ACER(t): 1.6831%
      APCER(t)[plastic]: 0.0845%
      APCER(t)[printed]: 0.5421%
      APCER(t)[screen ]: 0.9994%
               BPCER(t): 2.3667%
                 EER[3]: 1.5683%
       EER threshold[3]: 0.1054

